MURAL: Multimodal Uncertainty-aware Recommendation via Adaptive edge Learning

Multimodal Graph Neural Networks have become standard for recommendation by augmenting sparse interaction data with content features. Yet current architectures face two bottlenecks: structural rigidity, from a reliance on static precomputed similarity graphs that cannot adapt to evolving preferences; and semantic fragility, where noisy modality signals are indiscriminately fused, distorting the collaborative signal. We propose MURAL (Multimodal Uncertainty-aware Recommendation via Adaptive edge Learning), a unified framework that shifts multimodal recommendation from fixed structural augmentation to dynamic topology discovery. To address structural rigidity, an Adaptive Edge Learner combines a differentiable retrieval-augmented strategy with an approximate nearest neighbor search to discover latent item-item correlations that are both semantically adaptive and computationally scalable (O(NlogN)). To address semantic fragility, an Uncertainty-Aware Fusion module models the aleatoric uncertainty of heterogeneous modalities, dynamically down-weighting unreliable features while prioritizing high-confidence signals as a defense against cross-modal noise. We further employ a contrastive teacher-student alignment that anchors modality-specific representations to stable behavioral signals, ensuring optimization stability without gradient leakage. Experiments on large-scale benchmarks including TikTok and Amazon show that MURAL significantly surpasses both structural and generative state-of-the-art baselines, achieving superior accuracy while offering interpretability through domain-specific modality dominance and robustness under extreme data corruption.

==> ablation_fullfusion_audiodominance.csv <==
Wall time,Step,Value
1772150596.2705789,1,1.0
1772150602.141966,2,1.0
1772150607.143758,3,1.0
1772150612.765122,4,1.0
1772150618.510516,5,1.0
1772150622.939428,6,1.0
1772150627.198833,7,1.0
1772150632.276928,8,0.9731743931770325
1772150637.995757,9,0.7774962782859802
1772150643.8092558,10,0.6220566034317017
1772150649.570432,11,0.519672155380249
1772150655.3375082,12,0.314456045627594
1772150660.4784892,13,0.02011922560632229
1772150665.759309,14,0.0
1772150670.650509,15,0.0
1772150675.778615,16,0.0
1772150680.959997,17,0.0
1772150686.327295,18,0.0002980626013595611
1772150691.589141,19,0.0002980626013595611
1772150696.562507,20,0.0004470938874874264
1772150702.966729,21,0.0016393442638218403
1772150708.983171,22,0.0032786885276436806
1772150729.648698,23,0.009985096752643585
1772150735.691733,24,0.004619969986379147
1772150741.7695959,25,0.035916540771722794
1772150747.479882,26,0.07719821482896805
1772150753.299616,27,0.07377049326896667
1772150757.8676538,28,0.03934426233172417
1772150762.421603,29,0.0396423265337944
1772150768.2603788,30,0.08822652697563171
1772150775.4935,31,0.14709389209747314
1772150780.587719,32,0.19538003206253052
1772150786.3036952,33,0.1907600611448288
1772150792.395553,34,0.14530551433563232
1772150798.840867,35,0.10596124827861786
1772150804.6812649,36,0.1071535050868988
1772150810.6184242,37,0.14605067670345306
1772150816.7016199,38,0.2044709324836731
1772150822.4701838,39,0.24664679169654846
1772150838.7805068,41,0.25514158606529236
1772150843.1736069,42,0.21743665635585785
1772150847.858005,43,0.14858420193195343
1772150853.4472268,44,0.10834575444459915
1772150859.341748,45,0.09925484657287598
1772150863.841381,46,0.11251863092184067
1772150868.1952682,47,0.14649777114391327
1772150872.553809,48,0.19821162521839142
1772150876.756852,49,0.2327868789434433
1772150881.2910268,50,0.2450074553489685
1772150886.735415,51,0.2384500801563263
1772150891.14131,52,0.21132637560367584
1772150895.688413,53,0.16214604675769806
1772150901.712236,54,0.1298062652349472
1772150907.879167,55,0.12473919242620468
1772150912.466154,56,0.13636364042758942
1772150917.76348,57,0.16453054547309875
1772150922.9972181,58,0.18867361545562744
1772150928.0926201,59,0.19910581409931183
1772150934.10241,60,0.19388972222805023
1772150939.829163,61,0.16870342195034027
1772150944.3869781,62,0.14903129637241364
1772150948.8533351,63,0.145454540848732
1772150954.514596,64,0.15260805189609528
1772150959.65872,65,0.1737704873085022
1772150964.283844,66,0.18628911674022675
1772150969.476916,67,0.1846497803926468
1772150974.049661,68,0.17481371760368347
1772150980.09805,69,0.1563338339328766
1772150985.892344,70,0.13681073486804962
1772150992.8910809,71,0.12473919242620468
1772150998.571004,72,0.1213114783167839
1772151003.925351,73,0.12578241527080536
1772151009.504658,74,0.13383010029792786
1772151015.552822,75,0.15648286044597626
1772151020.8545122,76,0.16989567875862122
1772151026.101731,77,0.17555886507034302
1772151031.244054,78,0.1746646761894226
1772151035.6781492,79,0.16885246336460114
1772151053.094872,81,0.14411325752735138
1772151058.382014,82,0.129359170794487
1772151062.983444,83,0.12056631594896317
1772151067.35049,84,0.11579731851816177
1772151072.026741,85,0.11907600611448288
1772151076.4725142,86,0.12235469371080399
1772151082.0302238,87,0.13233979046344757
1772151087.921411,88,0.13919523358345032
1772151092.521974,89,0.14754098653793335
1772151097.002636,90,0.15290610492229462
1772151102.5697868,91,0.15216095745563507
1772151106.932065,92,0.14605067670345306
1772151111.262329,93,0.1402384489774704
1772151115.688973,94,0.1330849528312683
1772151120.103462,95,0.12384501099586487
1772151124.418794,96,0.11654247343540192
1772151128.7640572,97,0.1119225025177002
1772151133.081727,98,0.10819672048091888
1772151137.597601,99,0.1095380038022995


==> ablation_fusionfull_textdominance.csv <==
Wall time,Step,Value
1772150596.27053,1,0.0
1772150602.1419158,2,0.0
1772150607.143726,3,0.0
1772150612.7650912,4,0.0
1772150618.510466,5,0.0
1772150622.939399,6,0.0
1772150627.198772,7,0.0
1772150632.276897,8,0.0
1772150637.9957252,9,0.002831594552844763
1772150643.8092248,10,0.014754097908735275
1772150649.57039,11,0.017883755266666412
1772150655.337476,12,0.02280178852379322
1772150660.478455,13,0.02205663174390793
1772150665.75927,14,0.024292102083563805
1772150670.650476,15,0.06214604899287224
1772150675.778582,16,0.13144560158252716
1772150680.9599638,17,0.10119225084781647
1772150686.3272588,18,0.1585693061351776
1772150691.5891032,19,0.18628911674022675
1772150696.562473,20,0.1757078915834427
1772150702.9666948,21,0.15692995488643646
1772150708.983126,22,0.14664679765701294
1772150729.648662,23,0.14321906864643097
1772150735.691699,24,0.13040238618850708
1772150741.769567,25,0.17809240520000458
1772150747.479851,26,0.16393442451953888
1772150753.2995808,27,0.11818181723356247
1772150757.867619,28,0.09150521457195282
1772150762.42157,29,0.10342772305011749
1772150768.260345,30,0.1350223571062088
1772150775.493471,31,0.14426229894161224
1772150780.587667,32,0.1095380038022995
1772150786.30363,33,0.07988077402114868
1772150792.3955069,34,0.062444113194942474
1772150798.840832,35,0.06304024159908295
1772150804.681231,36,0.07391951978206635
1772150810.618389,37,0.09687034040689468
1772150816.701588,38,0.11535022407770157
1772150822.470149,39,0.10476899892091751
1772150838.7804701,41,0.07570789754390717
1772150843.173573,42,0.05931445583701134
1772150847.857972,43,0.050074514001607895
1772150853.447173,44,0.04739195108413696
1772150859.341716,45,0.049031294882297516
1772150863.841345,46,0.0561847984790802
1772150868.1952362,47,0.0698956772685051
1772150872.55377,48,0.08032786846160889
1772150876.75682,49,0.07391951978206635
1772150881.290991,50,0.06557376682758331
1772150886.735376,51,0.05707898736000061
1772150891.141279,52,0.04932935908436775
1772150895.6883771,53,0.04679582640528679
1772150901.712202,54,0.04918032884597778
1772150907.879134,55,0.0533532053232193
1772150912.46612,56,0.06199701875448227
1772150917.763446,57,0.06870342791080475
1772150922.997182,58,0.06810729950666428
1772150928.092578,59,0.06214604899287224
1772150934.1023738,60,0.05394933000206947
1772150939.829126,61,0.04843517020344734
1772150944.386945,62,0.047242920845746994
1772150948.853303,63,0.0505216084420681
1772150954.514559,64,0.055588673800230026
1772150959.6586812,65,0.06393442302942276
1772150964.283811,66,0.06661698967218399
1772150969.4768798,67,0.0670640841126442
1772150974.0496252,68,0.06587183475494385
1772150980.098015,69,0.06080476939678192
1772150985.892308,70,0.05499254912137985
1772150992.8910458,71,0.05230998620390892
1772150998.570969,72,0.05141579732298851
1772151003.925319,73,0.050819672644138336
1772151009.5046241,74,0.05484351888298988
1772151015.5527868,75,0.05842026695609093
1772151020.854476,76,0.06408345699310303
1772151026.101665,77,0.06929955631494522
1772151031.24402,78,0.07153502106666565
1772151035.678113,79,0.07287630438804626
1772151053.09484,81,0.06915052235126495
1772151058.381981,82,0.06497764587402344
1772151062.983409,83,0.06289120763540268
1772151067.350453,84,0.060506705194711685
1772151072.026707,85,0.05886736139655113
1772151076.4724832,86,0.06080476939678192
1772151082.030179,87,0.06169895827770233
1772151087.921373,88,0.06572280079126358
1772151092.521942,89,0.0675111785531044
1772151097.002603,90,0.07138599455356598
1772151102.5697532,91,0.07391951978206635
1772151106.932031,92,0.07451564818620682
1772151111.2622888,93,0.07421758770942688
1772151115.688937,94,0.07377049326896667
1772151120.1034281,95,0.07287630438804626
1772151124.418761,96,0.07049180567264557
1772151128.764024,97,0.06885246187448502
1772151133.081693,98,0.06766020506620407
1772151137.597566,99,0.06691505014896393


==> ablation_fusionfull_videodominance.csv <==
Wall time,Step,Value
1772150596.270571,1,0.0
1772150602.1419368,2,0.0
1772150607.143748,3,0.0
1772150612.7651122,4,0.0
1772150618.510487,5,0.0
1772150622.9394188,6,0.0
1772150627.198823,7,0.0
1772150632.276918,8,0.02682563289999962
1772150637.9957461,9,0.21967212855815887
1772150643.809246,10,0.3631892800331116
1772150649.570421,11,0.46244412660598755
1772150655.337499,12,0.6627421975135803
1772150660.4784791,13,0.957824170589447
1772150665.7592971,14,0.9757078886032104
1772150670.6504982,15,0.9378539323806763
1772150675.778604,16,0.868554413318634
1772150680.959987,17,0.8988077640533447
1772150686.3272839,18,0.841132640838623
1772150691.589131,19,0.8134128451347351
1772150696.5624971,20,0.8238450288772583
1772150702.966718,21,0.8414307236671448
1772150708.983159,22,0.8500745296478271
1772150729.6486871,23,0.8467957973480225
1772150735.691722,24,0.8649776577949524
1772150741.769587,25,0.7859910726547241
1772150747.479872,26,0.7588673830032349
1772150753.299606,27,0.8080477118492126
1772150757.8676422,28,0.8691505193710327
1772150762.4215932,29,0.8569299578666687
1772150768.2603679,30,0.7767511010169983
1772150775.49349,31,0.7086437940597534
1772150780.587688,32,0.6950819492340088
1772150786.303684,33,0.7293591499328613
1772150792.395541,34,0.792250394821167
1772150798.840856,35,0.8309984803199768
1772150804.681254,36,0.818926990032196
1772150810.618413,37,0.757079005241394
1772150816.70161,38,0.6801788210868835
1772150822.470173,39,0.6485841870307922
1772150838.780496,41,0.6691505312919617
1772150843.173596,42,0.7232488989830017
1772150847.857994,43,0.8013412952423096
1772150853.447218,44,0.8442623019218445
1772150859.341738,45,0.8517138361930847
1772150863.8413692,46,0.8312965631484985
1772150868.1952581,47,0.7836065292358398
1772150872.553798,48,0.7214605212211609
1772150876.756842,49,0.693293571472168
1772150881.2910159,50,0.6894187927246094
1772150886.735403,51,0.7044709324836731
1772150891.1413,52,0.7393442392349243
1772150895.688402,53,0.7910581231117249
1772150901.712225,54,0.8210133910179138
1772150907.8791559,55,0.8219075798988342
1772150912.466144,56,0.8016393184661865
1772150917.763469,57,0.7667660117149353
1772150922.997207,58,0.7432190775871277
1772150928.092608,59,0.7387481331825256
1772150934.1024,60,0.7521609663963318
1772150939.829152,61,0.7828614115715027
1772150944.386967,62,0.8037257790565491
1772150948.8533251,63,0.8040238618850708
1772150954.514583,64,0.7918033003807068
1772150959.6587079,65,0.7622950673103333
1772150964.2838342,66,0.747093915939331
1772150969.4769049,67,0.7482861280441284
1772150974.04965,68,0.7593144774436951
1772150980.0980392,69,0.7828614115715027
1772150985.892333,70,0.8081967234611511
1772150992.89107,71,0.8229508399963379
1772150998.570993,72,0.8272727131843567
1772151003.92534,73,0.8233979344367981
1772151009.504647,74,0.8113263845443726
1772151015.552812,75,0.7850968837738037
1772151020.8545,76,0.7660208940505981
1772151026.10172,77,0.75514155626297
1772151031.244044,78,0.7538002729415894
1772151035.678138,79,0.7582712173461914
1772151053.094862,81,0.7867361903190613
1772151058.382004,82,0.8056631684303284
1772151062.983434,83,0.8165424466133118
1772151067.3504782,84,0.823695957660675
1772151072.02673,85,0.8220566511154175
1772151076.4725041,86,0.8168405294418335
1772151082.0302122,87,0.8059612512588501
1772151087.9214,88,0.7950819730758667
1772151092.521964,89,0.7849478125572205
1772151097.002625,90,0.7757079005241394
1772151102.569776,91,0.7739195227622986
1772151106.932055,92,0.7794336676597595
1772151111.262317,93,0.7855439782142639
1772151115.688962,94,0.7931445837020874
1772151120.1034508,95,0.8032786846160889
1772151124.418784,96,0.8129657506942749
1772151128.7640462,97,0.819225013256073
1772151133.081717,98,0.8241430521011353
1772151137.59759,99,0.8235469460487366


==> ablation_fusionfull_wnoise.csv <==
Wall time,Step,Value
1772313782.653439,1,0.9960011839866638
1772313787.23162,2,0.9944859743118286
1772313792.928412,3,0.992901086807251
1772313797.600342,4,0.9914246797561646
1772313802.22637,5,0.990405797958374
1772313807.821742,6,0.9895719289779663
1772313812.356416,7,0.9891192317008972
1772313817.60923,8,0.9889293313026428
1772313823.340896,9,0.9888077974319458
1772313828.385927,10,0.9888442158699036
1772313834.747107,11,0.989014744758606
1772313840.11358,12,0.9892423748970032
1772313844.597426,13,0.9894160628318787
1772313849.1426828,14,0.989569902420044
1772313854.694935,15,0.9896519780158997
1772313859.365363,16,0.9896644353866577
1772313864.563183,17,0.989676296710968
1772313869.92797,18,0.9897015690803528
1772313875.107252,19,0.9897994995117188
1772313881.101745,20,0.9900040030479431
1772313886.7781959,21,0.9903034567832947
1772313891.172228,22,0.9906535148620605
1772313895.546252,23,0.9910339713096619
1772313899.9131699,24,0.9914007186889648
1772313904.332215,25,0.9917734265327454
1772313908.874627,26,0.9921439290046692
1772313915.119002,27,0.9925456643104553
1772314472.207309,28,0.9929925203323364
1772314478.516261,29,0.9935028553009033
1772314484.7688289,30,0.9940876364707947
1772314491.8199182,31,0.994745671749115
1772314497.6879182,32,0.9954718351364136
1772314503.0462148,33,0.9962562918663025
1772314507.7017002,34,0.9970586895942688
1772314513.276869,35,0.9978720545768738
1772314519.292875,36,0.9987179636955261
1772314525.371448,37,0.9995901584625244
1772314531.351105,38,1.000470519065857
1772314536.8832252,39,1.0013399124145508
1772314555.418154,41,1.0030653476715088
1772314561.230964,42,1.0039007663726807
1772314566.717382,43,1.0047153234481812
1772314572.613004,44,1.005504846572876
1772314579.059676,45,1.0062602758407593
1772314585.081088,46,1.0069794654846191
1772314590.534413,47,1.007663369178772
1772314595.958186,48,1.0083249807357788
1772314601.596555,49,1.008958339691162
1772314607.853322,50,1.0095731019973755
1772314615.158666,51,1.0101735591888428
1772314621.1312609,52,1.0107516050338745
1772314627.2715662,53,1.0113071203231812
1772314633.370802,54,1.011842131614685
1772314639.580395,55,1.0123672485351562
1772314645.624906,56,1.012873649597168
1772314650.965889,57,1.0133503675460815
1772314656.342567,58,1.013801097869873
1772314660.9963782,59,1.0142221450805664
1772314666.846621,60,1.0146136283874512
1772314673.484351,61,1.0149863958358765
1772314679.6471648,62,1.015343189239502
1772314684.7888188,63,1.0156761407852173
1772314689.388232,64,1.015982747077942
1772314695.277007,65,1.0162736177444458
1772314699.833816,66,1.016545295715332
1772314704.496619,67,1.016793966293335
1772314709.887156,68,1.0170248746871948
1772314714.7124338,69,1.0172446966171265
1772314720.41452,70,1.017454743385315
1772314727.8351018,71,1.017652988433838
1772314733.817593,72,1.0178338289260864
1772314739.578222,73,1.01799738407135
1772314745.701053,74,1.018144965171814
1772314751.6956182,75,1.018282413482666
1772314757.735245,76,1.0184142589569092
1772314763.9269838,77,1.018540382385254
1772314770.255191,78,1.0186638832092285
1772314776.613188,79,1.0187840461730957
1772314794.8992121,81,1.0189969539642334
1772314799.84043,82,1.0190863609313965
1772314804.5702379,83,1.0191653966903687
1772314810.782295,84,1.0192373991012573
1772314817.100298,85,1.019303798675537
1772314822.989842,86,1.0193670988082886
1772314829.043293,87,1.0194275379180908
1772314833.782277,88,1.0194861888885498
1772314838.384555,89,1.019543170928955
1772314843.701729,90,1.019597053527832
1772314850.356435,91,1.019646406173706
1772314855.978807,92,1.0196905136108398
1772314860.654594,93,1.0197298526763916
1772314865.210742,94,1.019766092300415
1772314871.730619,95,1.019800066947937
1772314878.0550861,96,1.0198310613632202
1772314883.884919,97,1.0198601484298706
1772314890.265975,98,1.019888162612915
1772314896.131444,99,1.0199165344238281


==> ablation_fusionfull_wonoise.csv <==
Wall time,Step,Value
1772389351.602755,1,0.9768534302711487
1772389355.908756,2,0.9678423404693604
1772389360.4308832,3,0.963888943195343
1772389364.800652,4,0.9608245491981506
1772389369.521232,5,0.9579730033874512
1772389374.090373,6,0.9553080797195435
1772389378.5477068,7,0.9529016613960266
1772389383.159018,8,0.950715184211731
1772389389.175117,9,0.9487988948822021
1772389395.383733,10,0.9474177956581116
1772389401.895387,11,0.9465128779411316
1772389407.5140858,12,0.9458650946617126
1772389412.127039,13,0.9454262852668762
1772389416.7723389,14,0.9454293847084045
1772389422.5409799,15,0.9455666542053223
1772389427.09793,16,0.9458512663841248
1772389432.3539321,17,0.9465341567993164
1772389437.365012,18,0.9473836421966553
1772389442.9994502,19,0.9483717083930969
1772389448.853146,20,0.9493200182914734
1772389456.076436,21,0.9505549669265747
1772389461.780691,22,0.9517515301704407
1772389466.382255,23,0.9523943066596985
1772389470.7715101,24,0.9528106451034546
1772389475.704493,25,0.9532992839813232
1772389481.973979,26,0.9538907408714294
1772389486.6513789,27,0.9544393420219421
1772389491.116002,28,0.9544755816459656
1772389495.660955,29,0.9541115760803223
1772389500.286431,30,0.9538532759666443
1772389506.3597178,31,0.9536143209457397
1772389510.752239,32,0.9527478783607483
1772389516.867907,33,0.952457014465332
1772389521.604674,34,0.9522003734588623
1772389527.8573928,35,0.951570605278015
1772389532.4311879,36,0.9510246054649353
1772389537.0901718,37,0.9508182572364807
1772389541.959574,38,0.949628085231781
1772389547.944726,39,0.9486264759063721
1772389564.906133,41,0.9476896900177002
1772389570.081429,42,0.9464052400588989
1772389574.491775,43,0.9454532248497009
1772389579.894829,44,0.9440805102348328
1772389586.1844962,45,0.9435310912132263
1772389591.6435468,46,0.94204527707099915
1772389597.467967,47,0.94188620080947876
1772389603.0449018,48,0.94089057064056396
1772389608.919766,49,0.93909356875419617
1772389613.625716,50,0.93886526250839233
1772389619.089886,51,0.937070006275177
1772389623.485801,52,0.9360778341293335
1772389627.9445949,53,0.93409954371452332
1772389632.401942,54,0.93207421770095825
1772389637.95952,55,0.9307419981956482
1772389643.4424052,56,0.927169135403633118
1772389649.220201,57,0.9261686482429504
1772389653.773261,58,0.9250742676734924
1772389659.785142,59,0.923983147621155
1772389665.757086,60,0.92207439651489258
1772389673.084208,61,0.9202975263595581
1772389679.361495,62,0.9158562135696411
1772389685.429533,63,0.9115969333648682
1772389691.79626,64,0.9055533027648926
1772389697.942146,65,0.9006568956375122
1772389703.6316202,66,0.8958304643630981
1772389709.431475,67,0.8949599256515503
1772389715.313575,68,0.8928840489387512
1772389720.190402,69,0.8916620812416077
1772389726.2935302,70,0.89103437328338623
1772389731.8888378,71,0.89082074487113953
1772389736.302379,72,0.890799076080322
1772389740.785606,73,0.8888490075111389
1772389745.146365,74,0.885814430046082
1772389749.791091,75,0.883818685340881
1772389754.106802,76,0.8808088128471375
1772389759.684469,77,0.876434461593628
1772389764.283856,78,0.87216942806243896
1772389768.919501,79,0.86786930058441162
1772389786.659165,81,0.86582924771156311
1772389791.200483,82,0.8648020009529114
1772389795.610168,83,0.863879194662323
1772389799.987884,84,0.8632788967254639
1772389804.498404,85,0.8600777503555298
1772389808.993901,86,0.8595762235847473
1772389813.35384,87,0.85947530899048
1772389817.7945018,88,0.85937491454455947876
1772389822.1553862,89,0.8592733204994202
1772389826.530474,90,0.859125456543
1772389832.029228,91,0.8590711601150513
1772389836.406003,92,0.858970003427124
1772389842.451176,93,0.8589699927635193
1772389846.994955,94,0.8589578959815979
1772389852.422505,95,0.858567721717834
1772389857.805282,96,0.8585676540794373
1772389862.2635899,97,0.858567505578704834
1772389866.6966069,98,0.8585670734214783
1772389871.078742,99,0.858567362244


==> ablation_k.csv <==
k,recall@20
5,0.1168490464
15,0.120270272
30,0.12031947520000001
45,0.121840752
60,0.12112665599999999
75,0.1210910176
90,0.1205097408
105,0.1209153792
120,0.1198871872
135,0.1170941536
150,0.1169026112


==> ablation_lambda_cl.csv <==
lambda_cl,recall@20
1e-05,0.10692937680000001
0.0001,0.11052987840000001
0.001,0.11160245128
0.01,0.11532361103999999
0.1,0.11947550400000001
0.1484,0.12204639040000001
1.0,0.1164477184


==> ablation_lambda_cl_baby.csv <==
lambda_cl,recall@20
1e-05,0.0907898366
0.0001,0.09374186820000001
0.001,0.10069571268000001
0.01,0.10114679336
0.0584,0.10556957818
0.1,0.10526660886000001
1.0,0.09509776


==> ablation_lambda_cl_sport.csv <==
lambda_cl,recall@20
1e-05,0.101787565
0.0001,0.099661565
0.001,0.10892879899999999
0.01,0.112977766
0.1,0.11373143299999999
0.6384,0.11724451112815826
1.0,0.11295047875285452


==> ablation_lambda_ent.csv <==
lambda_entropy,recall@20
1e-05,0.11479580800000001
0.0001,0.11723827199999999
0.001,0.120696736
0.0023,0.1221232
0.01,0.10991088
0.1,0.100141024
1.0,0.079800704


==> ablation_lambda_ent_baby.csv <==
lambda_entropy,recall@20
1e-05,0.10040898
0.0001,0.10337663200000001
0.00013,0.1054884
0.001,0.10139486400000001
0.01,0.092917792
0.1,0.08976495200000001
1.0,0.072855996


==> ablation_lambda_ent_sport.csv <==
lambda_entropy,recall@20
1e-05,0.10786898799999999
0.0001,0.11490392199999999
0.00043,0.11724889999999999
0.001,0.1129969352
0.01,0.10385056499999999
0.1,0.088936675
1.0,0.080323752

